A scalable DG solver for the electroneutral Nernst-Planck equations

The robust, scalable simulation of flowing electrochemical systems is increasingly important due to the synergy between intermittent renewable energy and electrochemical technologies such as energy storage and chemical manufacturing. The high P\'eclet regime of many such applications prevents the use of off-the-shelf discretization methods. In this work, we present a high-order Discontinuous Galerkin scheme for the electroneutral Nernst-Planck equations. The chosen charge conservation formulation allows for the specific treatment of the different physics: upwinding for advection and migration, and interior penalty for diffusion of ionic species as well the electric potential. Similarly, the formulation enables different treatments in the preconditioner: AMG for the potential blocks and ILU-based methods for the advection-dominated concentration blocks. We evaluate the convergence rate of the discretization scheme through numerical tests. Strong scaling results for two preconditioning approaches are shown for a large 3D flow-plate reactor example.

==> convergence_p1_c.csv <==
ncells,l2error
64,3.52E-03
512,8.81E-04
4096,2.31E-04
32768,7.40E-05
262144,2.48E-05


==> convergence_p1_u.csv <==
ncells,l2error
64,2.64E-03
512,6.29E-04
4096,1.52E-04
32768,3.74E-05
262144,9.27E-06


==> convergence_p2_c.csv <==
ncells,l2error
64,6.37E-05
512,7.68E-06
4096,1.14E-06
32768,1.78E-07
262144,2.63E-08


==> convergence_p2_u.csv <==
ncells,l2error
64,9.27E-05
512,1.25E-05
4096,1.62E-06
32768,2.06E-07
262144,2.59E-08


==> convergence_p3_c.csv <==
ncells,l2error
64,1.12E-06
512,7.03E-08
4096,4.49E-09
32768,2.85E-10


==> convergence_p3_u.csv <==
ncells,l2error
64,1.92E-06
512,1.21E-07
4096,7.62E-09
32768,4.69E-10

